Rigid structures in the universal enveloping traffic space

For any tracial non-commutative probability space $(\mathcal{A}, \varphi)$, C\'{e}bron, Dahlqvist, and Male showed that one can always construct an enveloping traffic space $(\mathcal{G}(\mathcal{A}), \tau_\varphi)$ that extends the trace. This construction provides a universal object that allows one to appeal to the traffic probability framework in generic situations, prioritizing an understanding of its structure. In this article, we prove that $(\mathcal{G}(\mathcal{A}), \tau_\varphi)$ admits a canonical free product decomposition $\mathcal{A} * \mathcal{A}^\intercal * \Theta(\mathcal{G}(\mathcal{A}))$. In particular, $\mathcal{A}^\intercal$ is an anti-isomorphic copy of $\mathcal{A}$, and $\Theta(\mathcal{G}(\mathcal{A}))$ is, up to degeneracy, a commutative algebra generated by Gaussian random variables with a covariance structure diagonalized by the graph operations. If $(\mathcal{A}, \varphi)$ itself is a free product, then we describe how this additional structure lifts into $(\mathcal{G}(\mathcal{A}), \tau_\varphi)$. Here, we find a connection between free independence and classical independence opposite the usual direction. Up to degeneracy, we further show that $(\mathcal{G}(\mathcal{A}), \tau_\varphi)$ is spanned by tree-like graph operations. Finally, we apply our results to the study of large (possibly dependent) random matrices. Our analysis relies on the combinatorics of cactus graphs and the resulting cactus-cumulant correspondence.

==> cactus_cumulant.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cactus_cumulant.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{467.99979401bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.09615389)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.05019273,1.52279269){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11106849\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cactus_cumulant.pdf}}%
    \put(0.45573721,0.04063073){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666675}\smash{\begin{tabular}[t]{l}$a_4$\end{tabular}}}}%
    \put(0.36178683,0.07583426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666675}\smash{\begin{tabular}[t]{l}$a_2$\end{tabular}}}}%
    \put(0.36178683,0.00772525){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666675}\smash{\begin{tabular}[t]{l}$a_3$\end{tabular}}}}%
    \put(0.22276434,0.04063062){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666675}\smash{\begin{tabular}[t]{l}$\tau_\varphi^0\Bigg[$\end{tabular}}}}%
    \put(0.48758814,0.04063062){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666663}\smash{\begin{tabular}[t]{l}$\Bigg] = \kappa_1(a_1)\kappa_2(a_2, a_3)\kappa_1(a_4)$;\end{tabular}}}}%
    \put(0.26963935,0.04063062){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666675}\smash{\begin{tabular}[t]{l}$a_1$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> cycle_cumulant.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cycle_cumulant.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{467.99979401bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.15384622)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.04698767,1.55278798){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11106849\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cycle_cumulant.pdf}}%
    \put(0.36018429,0.1478969){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666675}\smash{\begin{tabular}[t]{l}$a_1$\end{tabular}}}}%
    \put(0.43229969,0.04172697){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666675}\smash{\begin{tabular}[t]{l}$a_5$\end{tabular}}}}%
    \put(0.36018429,-0.00234357){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666675}\smash{\begin{tabular}[t]{l}$a_4$\end{tabular}}}}%
    \put(0.28406245,0.10582957){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666675}\smash{\begin{tabular}[t]{l}$a_2$\end{tabular}}}}%
    \put(0.28406245,0.04172697){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666675}\smash{\begin{tabular}[t]{l}$a_3$\end{tabular}}}}%
    \put(0.43229969,0.10582957){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666675}\smash{\begin{tabular}[t]{l}$a_6$\end{tabular}}}}%
    \put(0.21955921,0.07062593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666675}\smash{\begin{tabular}[t]{l}$\tau_\varphi^0\Bigg[$\end{tabular}}}}%
    \put(0.484383,0.07062593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.66666663}\smash{\begin{tabular}[t]{l}$\Bigg] = \kappa_6(a_1, a_2, a_3, a_4, a_5, a_6)$;\end{tabular}}}}%
  \end{picture}%
\endgroup%

